A Deep Dive into Deep Cluster

Deep Learning has demonstrated a significant improvement against traditional machine learning approaches in different domains such as image and speech recognition. Their success on benchmark datasets is transferred to the real-world through pretrained models by practitioners. Pretraining visual models using supervised learning requires a significant amount of expensive data annotation. To tackle this limitation, DeepCluster - a simple and scalable unsupervised pretraining of visual representations - has been proposed. However, the underlying work of the model is not yet well understood. In this paper, we analyze DeepCluster internals and exhaustively evaluate the impact of various hyperparameters over a wide range of values on three different datasets. Accordingly, we propose an explanation of why the algorithm works in practice. We also show that DeepCluster convergence and performance highly depend on the interplay between the quality of the randomly initialized filters of the convolutional layer and the selected number of clusters. Furthermore, we demonstrate that continuous clustering is not critical for DeepCluster convergence. Therefore, early stopping of the clustering phase will reduce the training time and allow the algorithm to scale to large datasets. Finally, we derive plausible hyperparameter selection criteria in a semi-supervised setting.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> exps.txt <==
Restricted Parameter Grid search on : 

SVHN (https://tensorboard.dev/experiment/bzim2pQbRKGogQ1YRDtOKg)  

MNIST (https://tensorboard.dev/experiment/Km7K36zfQIWS9V3Vn4FrwA/) 

FMNIST (https://tensorboard.dev/experiment/l8inu63eSzeYPumTmtB3rg) 

CIFAR 32  (https://tensorboard.dev/experiment/6sJ6n7MBTqeekf6KvV2eZw/#) 

Varing K (10 seeds * Number_K_Selection runs / dataset) 

SVHN [10, 50, 100, 500] [https://tensorboard.dev/experiment/jkQOB3myTRCv1vvWyR2V0Q/] 

SVHN [200] [https://tensorboard.dev/experiment/YKRtYqDRRq6M0IjtWrt60w/] 

MNIST [5, 10, 20, 50] (https://tensorboard.dev/experiment/IjZki2XYR4ePzSDCzPwabQ/) 

FMNIST [5, 10, 20, 50] (https://tensorboard.dev/experiment/tYKeg6DsRyWgP1zW7Nf9bw) 

CIFAR [10, 100, 1000, 2000](https://tensorboard.dev/experiment/zQzPeIGzQeWDiWA05zbA7A) 

Space Quality Distribution (Fix k from previous experiment): 

SVHN 

MNIST 

FMNIST 

CIFAR  

Space Quality Performance( 20 runs / dataset): 

SVHN ( Dnm9RbfBTOSy4sQLm4OcqQ/  |  qY2l1H36QLue4zQ4ay5dOA | hxRAoL8UR9exu7Dz88KMSg | WV0cBPl4SBK0ZbWe9NseYg | XNANh0afQCmS7kv8JHE3ig*) 

MNIST (1 day) 

FMNIST (https://tensorboard.dev/experiment/5ydQ34yuQ3OInmhk5Vp72w/) 

CIFAR (https://tensorboard.dev/experiment/M9vrMHwgRo66MySoTRNtzw/ | https://tensorboard.dev/experiment/FnJ26331QJibUZ44Otmg8A/) 

Can we use NMI as a parameter selection criteria 

CIFAR (PCA, K, …) 

FMNIST 

How much labels are required to achieve similar (in case is used in semi supervised settings) NMI as full dataset 

Is Clustering important ( 10 runs * number of halting positions runs/ dataset) 

FMNIST [1, 10, 20, 30] (3 days) (https://tensorboard.dev/experiment/x5HjdTrvQNqosKZb24Vbaw/) 

SVHN[1, 10, 20, 30] (3 days)(https://tensorboard.dev/experiment/XbMsZc6tQMqBagPzcEpr7w/) 

CIFAR [1, 15, 30, 50, 100] (50 days!)(https://tensorboard.dev/experiment/kP8yMyn8T0yTRHyD1UyskQ/) 
